A Benchmark for Lidar Sensors in Fog: Is Detection Breaking Down?

Autonomous driving at level five does not only means self-driving in the sunshine. Adverse weather is especially critical because fog, rain, and snow degrade the perception of the environment. In this work, current state of the art light detection and ranging (lidar) sensors are tested in controlled conditions in a fog chamber. We present current problems and disturbance patterns for four different state of the art lidar systems. Moreover, we investigate how tuning internal parameters can improve their performance in bad weather situations. This is of great importance because most state of the art detection algorithms are based on undisturbed lidar data.

==> VelodyneData/S2/scenario3max_distance_adv.csv <==
1.867147636413574219e+01,0.000000000000000000e+00,3.645652173913043725e+01,1.144950467574431086e+00,3.000000000000000000e+00
5.123994588851928711e+00,0.000000000000000000e+00,1.073417721518987378e+01,8.222978110841373534e-01,3.000000000000000000e+00
1.503812789916992188e+01,0.000000000000000000e+00,2.690285714285714391e+01,8.327186848889998050e-01,3.000000000000000000e+00
2.002465766376919376e+01,5.557047424281509607e-02,4.208088235294117396e+01,1.829986393896261720e+00,3.000000000000000000e+00
1.182479667663574219e+01,0.000000000000000000e+00,2.310465116279069875e+01,1.434857336457886268e+00,3.000000000000000000e+00


==> VelodyneData/S3/last/Adv/scenario1/binned_data_visi_15.28_std_0.89.csv <==
2.856309907742218712e+00,9.920329750578670769e+01,2.439140625000000000e+02,5.327866259938476845e-02,1.498006359653230213e+01,1.622816815825067067e+02
3.234866799345252453e+00,9.683221240982916811e+01,1.999482758620689538e+02,1.468528911691558692e-01,1.706061433726243592e+01,1.616881227819517335e+02
3.724749692938855272e+00,1.022234626027625808e+02,1.605510204081632537e+02,1.273276275590521922e-01,1.269702340445968680e+01,1.038379941522900083e+02
4.250288524021356373e+00,1.006113040883342222e+02,1.506470588235294201e+02,1.410670530086443331e-01,9.693651497153721763e+00,6.502075793112314273e+01
4.713242458505241927e+00,8.949961817681655418e+01,1.133191489361702082e+02,1.366239418020034069e-01,1.174383088406965570e+01,6.708714763648171697e+01
5.273026722206806127e+00,7.139100457371156949e+01,1.073414634146341484e+02,1.461237651376409430e-01,6.269633674646405197e+00,3.959034728135655712e+01
5.762629690797799853e+00,7.356934782925290506e+01,1.762500000000000000e+01,1.406999829845364536e-01,2.614501435678818098e+01,1.929855888402033059e+01
6.250351274013519642e+00,7.413750095367431925e+01,3.500000000000000000e+00,5.249279919887109985e-02,1.847448908947263391e+01,3.774917217635374911e+00


==> VelodyneData/S3/last/Adv/scenario1/binned_data_visi_23.33_std_1.19.csv <==
2.844103149823010490e+00,1.051522461083763318e+02,1.545285714285714391e+02,4.820376996074719755e-02,1.154155835802073504e+01,7.600220324411117190e+01
3.231810513500290138e+00,9.637009151812864616e+01,1.105813953488372050e+02,1.301495564003062322e-01,1.431926648764639864e+01,9.763011176698712745e+01
3.747716117465316188e+00,1.045295133816696875e+02,5.755555555555555713e+01,1.632115391002346982e-01,1.529749355768875851e+01,4.169006750288443897e+01
4.212528360131183369e+00,1.046568950045544710e+02,3.617741935483871174e+01,1.468576724226194341e-01,1.460104028794556008e+01,2.900529662061651237e+01
4.770694813217631669e+00,9.756488781359335860e+01,9.209677419354838435e+01,1.388300225522056119e-01,1.495858739645727198e+01,4.126730709357546800e+01
5.232023856856589106e+00,1.005712892374174601e+02,8.400000000000000000e+01,1.483698201877195477e-01,1.463700476559283281e+01,4.629470812090730192e+01
5.761989644141047862e+00,9.841275451466690072e+01,8.365853658536585158e+01,1.345630079411458124e-01,1.005044050709814307e+01,4.108504549969582342e+01
6.268110770988592151e+00,9.262413224456209093e+01,9.000000000000000000e+01,1.392719399547304726e-01,1.034337627354877753e+01,2.787087573589523615e+01
6.722020151147158451e+00,9.522492946751972909e+01,8.993333333333333712e+01,1.422469525946427060e-01,9.665026044627362367e+00,2.202412818302288144e+01
7.229988498263007379e+00,9.311287305642875367e+01,8.251851851851851904e+01,1.359353078282919680e-01,1.537174144769416806e+01,3.404394803493291022e+01
7.744137684088417295e+00,8.332221151910613344e+01,8.040000000000000568e+01,1.436120460434273105e-01,1.442876135850850794e+01,2.542911716910359843e+01
8.226617988774721724e+00,8.094825828562284187e+01,7.395238095238094900e+01,1.532369626935838058e-01,1.077082054515860499e+01,2.444327970838805797e+01
8.754552779293844011e+00,7.784878421553148087e+01,6.469230769230769340e+01,1.586140821810319013e-01,7.210625237286182987e+00,1.159830634442682396e+01
9.128056675751555105e+00,6.567736726309104256e+01,2.514285714285714235e+01,6.857904940432964225e-02,2.276113014532236356e+00,1.246054999277516018e+01
9.779733321458746076e+00,6.297608307694117968e+01,1.380000000000000071e+01,8.838470829952427277e-02,2.203679071765499931e+00,3.599999999999996980e+00
1.002410810643976369e+01,8.154999889026989024e+01,1.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> VelodyneData/S3/last/Adv/scenario1/binned_data_visi_37.38_std_5.54.csv <==
2.887880502869785815e+00,1.051172331469025636e+02,1.076666666666666714e+02,3.652981110466498732e-02,1.166777939745816184e+01,5.659371950926944095e+01
3.244458304763075507e+00,1.080466043245449015e+02,9.083009708737864685e+01,1.408294283682196557e-01,1.769697497914914308e+01,5.444026981619833094e+01
3.744982529074569300e+00,1.116236855218834449e+02,6.443016759776536162e+01,1.474296524126613439e-01,1.892489826020894839e+01,4.436024927358241854e+01
4.253730400211429341e+00,1.162690831590362563e+02,5.135499999999999687e+01,1.420680350440546857e-01,1.789538425977052682e+01,2.472506774510436856e+01
4.733919933034802519e+00,1.141635582295509010e+02,4.545273631840795758e+01,1.436416106299317763e-01,1.629410266654583594e+01,2.886163603819296952e+01
5.240188102131543069e+00,1.130032867468280671e+02,4.240136054421768819e+01,1.420661621651078954e-01,1.512901266371473596e+01,2.344269605119938404e+01
5.762164607137836292e+00,1.117147218580617931e+02,3.842335766423357768e+01,1.479046498131731391e-01,1.572578366029833852e+01,2.366916828729354094e+01
6.244489793234229147e+00,1.161376605453580453e+02,3.332786885245901942e+01,1.500842269116456351e-01,2.138482537188482269e+01,2.568773472165930727e+01
6.739510859003917886e+00,1.166705980454127314e+02,3.280165289256198236e+01,1.457325110008964586e-01,1.893073322267636627e+01,2.855258157546035491e+01
7.247708912810280069e+00,1.156293970307535091e+02,4.020754716981132049e+01,1.454064129488005508e-01,1.862621287572295259e+01,3.067748144109176422e+01
7.749703126996810632e+00,1.178801348857370925e+02,3.909615384615384670e+01,1.460896911520570274e-01,1.884317500339398777e+01,2.719287209728697263e+01
8.255434070526547430e+00,1.161722438313705936e+02,3.965909090909090651e+01,1.482781819649928168e-01,2.108798066536929028e+01,2.666368246904237438e+01
8.740615947482094583e+00,1.122784384829246278e+02,4.459701492537313783e+01,1.438989786362167844e-01,2.180013623703030134e+01,2.772469113537635010e+01
9.259808942520415087e+00,1.108851302691917766e+02,3.800000000000000000e+01,1.411597498848451981e-01,2.742162320687105392e+01,2.485571265550242614e+01
9.730372450840697240e+00,1.070154129359454487e+02,3.529090909090908923e+01,1.535260390155853416e-01,3.056249578758315621e+01,2.116744732947931595e+01
1.024852063739949770e+01,1.075985035553498506e+02,2.983333333333333215e+01,1.513582721386297347e-01,3.014332302349277626e+01,2.351969230083433615e+01
1.073469038405205822e+01,1.072510257889191791e+02,2.450000000000000000e+01,1.557768993147428949e-01,2.790298279012234062e+01,2.330057223903882502e+01
1.125528351937944826e+01,1.256864116773183753e+02,2.400000000000000000e+01,1.423187050320851577e-01,2.796073284629781597e+01,2.711409067336535728e+01
1.173323417362772147e+01,1.326039750066956060e+02,2.734883720930232442e+01,1.443005211480334615e-01,3.117488626777832650e+01,2.900271336218127161e+01
1.222666441479853461e+01,1.304317457243284935e+02,3.345454545454545325e+01,1.530003852323367497e-01,3.668001017386106355e+01,3.262467081834711280e+01
1.275715422114762987e+01,9.530302893448508428e+01,3.178571428571428470e+01,1.430838659325427420e-01,1.342580274771688487e+01,2.514579934084013146e+01
1.323192655960922792e+01,8.578949837346567620e+01,2.037837837837837895e+01,1.459360315293922739e-01,1.185343753055446392e+01,2.087330035333688372e+01
1.370252745719473531e+01,8.492830767629629918e+01,2.676000000000000156e+01,1.554761806817498981e-01,4.919544744042157802e+00,1.599319855438554683e+01
1.425679173815436407e+01,8.192305037802408663e+01,2.395454545454545325e+01,1.558323241735121989e-01,4.695686345451379751e+00,8.434115100036352786e+00
1.476698036356405730e+01,1.081612054844095354e+02,2.227272727272727071e+00,1.315342200921263693e-01,3.704105834686603060e+01,3.436856626493805411e+00
1.522946382893456452e+01,1.048465275234646441e+02,1.083333333333333259e+00,1.606339113722985434e-01,3.578112785460240985e+01,3.996526269427267408e-01
1.568972535928090473e+01,9.403333663940429688e+01,1.500000000000000000e+00,1.322695669788485073e-01,2.941331986333338122e+01,5.000000000000000000e-01
1.624331467492239867e+01,9.555714334760394024e+01,1.214285714285714191e+00,1.353898469774937885e-01,1.756743993164317885e+01,4.103259033241450915e-01
1.673645859956741333e+01,1.099250001907348633e+02,1.500000000000000000e+00,1.425294863755195429e-01,1.623814252825802029e+01,5.000000000000000000e-01
1.725505471229553223e+01,1.049187488555908203e+02,1.000000000000000000e+00,1.443459897676824255e-01,1.514255041030615878e+01,0.000000000000000000e+00
1.782127848538485537e+01,1.020500016645951717e+02,1.000000000000000000e+00,1.112010079291682607e-01,1.232477086898988716e+01,0.000000000000000000e+00
1.821369955274793995e+01,1.016333329942491304e+02,1.000000000000000000e+00,1.435685020486332231e-01,1.557719298199402402e+01,0.000000000000000000e+00
1.873853898048400879e+01,9.209999465942382812e+01,1.000000000000000000e+00,1.106399952289106314e-01,2.637707800611734932e+00,0.000000000000000000e+00
1.909331464767456055e+01,8.484999847412109375e+01,1.000000000000000000e+00,7.021059446793777303e-02,3.699662146737185520e+00,0.000000000000000000e+00


==> VelodyneData/S3/last/Adv/scenario1/binned_data_visi_43.30_std_6.73.csv <==
2.897470587610957882e+00,1.065480941160627850e+02,9.569871794871794179e+01,2.087232161176023199e-02,9.622023381256820329e+00,4.398381402052628175e+01
3.239199680480187027e+00,1.110045921219260947e+02,7.475438596491227372e+01,1.323895036515446155e-01,1.115609987710046092e+01,4.441284811014197231e+01
3.764821343062866976e+00,1.180078739481265302e+02,5.258333333333333570e+01,1.482340126097984045e-01,1.790150164279048894e+01,2.861514265015795289e+01
4.272524377285564334e+00,1.197301388519791914e+02,3.813461538461538680e+01,1.448886527849502781e-01,1.875202923109969078e+01,2.152996913620446762e+01
4.755922187870696760e+00,1.224533791972882710e+02,3.362500000000000000e+01,1.362345590329593070e-01,1.236465999874266686e+01,2.235138418532507742e+01
5.244271792006668598e+00,1.267928947905533335e+02,3.240816326530612201e+01,1.330951347419274955e-01,2.745193156438972082e+01,2.069597059012266271e+01
5.724016141230211296e+00,1.134468401560551030e+02,2.505882352941176450e+01,1.529509403961747394e-01,1.863253755056278749e+01,1.812690748822052100e+01
6.246240485847343038e+00,1.088526692548808512e+02,2.540816326530612201e+01,1.450995507144415553e-01,1.461256086649438579e+01,9.428394732861507421e+00
6.739948695303761284e+00,1.105923423198554474e+02,1.978125000000000000e+01,1.556583910282288707e-01,7.563065338283554873e+00,5.441359980510386940e+00
7.298050530040395500e+00,1.168036359584355353e+02,2.110810810810810878e+01,1.378415532476746086e-01,8.990864743503845347e+00,1.085228530866863395e+01
7.718127531830825561e+00,1.076860111371962603e+02,1.867999999999999972e+01,1.448051980889711321e-01,2.183373923422211149e+01,1.181091021047912371e+01
8.213322747249554467e+00,1.400464486900884253e+02,1.926923076923077005e+01,1.324673206593121044e-01,2.762574314470907311e+01,1.864972198660116121e+01
8.756583427668877206e+00,1.362476328700290935e+02,1.978571428571428470e+01,1.367238543370848103e-01,2.094589860912271106e+01,1.343331982916557799e+01
9.262110640204765488e+00,1.343523463137427143e+02,2.262857142857142989e+01,1.354254122594037435e-01,1.789698468053904179e+01,1.556017942292020528e+01
9.764699952437030817e+00,1.365370359627977450e+02,1.254285714285714270e+01,1.518605002082110411e-01,1.995055990303528404e+01,9.868688890028060712e+00
1.021510126405138941e+01,1.345697112829954847e+02,1.243636363636363562e+01,1.380647277788299709e-01,1.938590966524740011e+01,9.642262345554382108e+00
1.072141511284736026e+01,1.327677852942365178e+02,1.301886792452830122e+01,1.437330719673104162e-01,1.558861886830141863e+01,6.586121961518026424e+00
1.123706907076813977e+01,1.348995115225136203e+02,1.534615384615384670e+01,1.442321525462845755e-01,8.968671605460004415e+00,5.863461223099616149e+00
1.172759743651323205e+01,1.271521341594872325e+02,1.426470588235294201e+01,1.444616687542796540e-01,5.786007183277997790e+00,6.656747233974277478e+00
1.223931767136045856e+01,1.304592770880591104e+02,1.196969696969696884e+01,1.420646358982657065e-01,1.581183361753146066e+01,3.613819003071480740e+00
1.276108829596630123e+01,1.262980975762545626e+02,1.238461538461538503e+01,1.255733219386081234e-01,1.126506656985339383e+01,1.942973990817703500e+00
1.322048417515022578e+01,1.210636237767710099e+02,1.251428571428571423e+01,1.445065679716888429e-01,2.072913027491578219e+01,4.364607189469325021e+00
1.377001943632557079e+01,1.287505332268231371e+02,1.686956521739130466e+01,1.430270452656191293e-01,7.131294563798885378e+00,4.627933596777450198e+00
1.426425956797602979e+01,1.291435136197657414e+02,1.882352941176470651e+01,1.391263587602447060e-01,1.219063368206396625e+01,7.143366269546847391e+00
1.475559321826302650e+01,1.256641992905198748e+02,2.309375000000000000e+01,1.345829447701427373e-01,1.089911146383793650e+01,6.271758998678121699e+00
1.523185933575617668e+01,1.164349405541876052e+02,2.966666666666666785e+01,1.526341493004180205e-01,9.218529404705487096e+00,8.812869377601520782e+00
1.577513270172044457e+01,1.123249248193232148e+02,2.777419354838709609e+01,1.444067276499247376e-01,1.032693738659967231e+01,8.661035017562408456e+00
1.623342971667317158e+01,1.057519994610542824e+02,2.588888888888888928e+01,1.543022773376624135e-01,6.607339071284926924e+00,9.044471744430540028e+00
1.677501045842873495e+01,1.028980479470134952e+02,1.968571428571428683e+01,1.398921937485069489e-01,5.604606844877642047e+00,4.227606067412668978e+00
1.725545140533534294e+01,1.012755613967193682e+02,1.780645161290322420e+01,1.462179455342802192e-01,2.489148844773794611e+00,3.577883270772209023e+00
1.775247992995568325e+01,9.628012401500097894e+01,1.018421052631578938e+01,1.379534089141802589e-01,4.423848551833638787e+00,6.703711710129007351e+00
1.824010944232255937e+01,9.255520459081857609e+01,6.764705882352941124e+00,1.369588369617172896e-01,3.996307329757027738e+00,6.979207874863280203e+00
1.873816003092935389e+01,9.184900836596307272e+01,4.125000000000000000e+00,1.538003391237531547e-01,4.179530948423207271e+00,3.838538133196021995e+00
1.928015600351186976e+01,9.011102393712751280e+01,2.000000000000000000e+00,1.310705202060259145e-01,3.903260814762032904e+00,1.037749043325541409e+00
1.959643448723686987e+01,9.354722171359591698e+01,1.111111111111111160e+00,5.273665023071386071e-02,4.341282489831879587e+00,3.142696805273541005e-01


==> VelodyneData/S3/last/Adv/scenario3/binned_data_visi_15.30_std_0.95.csv <==
2.842422212483675992e+00,1.139974901850642084e+02,1.593060109289617401e+02,6.215062617494861164e-02,1.257696678342217211e+01,1.915997202644064146e+02
3.224964996791807703e+00,1.120127320554567802e+02,1.184000000000000057e+02,1.370378645028743347e-01,1.239179590550166665e+01,1.201477978713439967e+02
3.747849351001793838e+00,1.116027645938695940e+02,6.325925925925925952e+01,1.385464197812298071e-01,1.416949522715820819e+01,4.209301216978154514e+01
4.242370644876387153e+00,1.132813272649444372e+02,4.167241379310344485e+01,1.500007583520106824e-01,1.734702085824331519e+01,3.201583009906542543e+01
4.736807904308014905e+00,1.190219094890661182e+02,3.300000000000000000e+01,1.375153562023440079e-01,1.725810056289637728e+01,1.396561711985766330e+01
5.232792076142732896e+00,1.074741037373074164e+02,5.234736842105262866e+01,1.389270017070249885e-01,1.628535273177406495e+01,3.904889469991844209e+01
5.707809358917701026e+00,9.937977169901380137e+01,7.808333333333332860e+01,1.615016388969186256e-01,1.709757153173991640e+01,4.803376994943824485e+01
6.281493831054555166e+00,9.209349667932278294e+01,9.627027027027027373e+01,1.455785541213447665e-01,1.220944006480403665e+01,3.804382156653576175e+01
6.767667315889069890e+00,8.929753623485009939e+01,8.948148148148148096e+01,1.467930642868499336e-01,9.682207858546060919e+00,8.116605614054511975e+00
7.263863863046870151e+00,7.079247718626314168e+01,9.669696969696970257e+01,1.404030886402531930e-01,4.613294361008190236e+00,1.552024064262991132e+01
7.714506419224405498e+00,6.964654713331459845e+01,8.068421052631579471e+01,1.455136522855035308e-01,4.469732833324191468e+00,1.400395670245016611e+01
8.259247279458254098e+00,6.251515046282057142e+01,3.516666666666666430e+01,1.499674381223863595e-01,2.577685140854307555e+00,1.524339565553263753e+01
8.575832501283057852e+00,5.853339819610868489e+01,1.666666666666666785e+01,4.133101646859591721e-02,1.138320159178630053e+00,4.533823502911806358e+00


==> VelodyneData/S3/last/Adv/scenario3/binned_data_visi_24.88_std_2.51.csv <==
2.863596277314894412e+00,1.067764606306189847e+02,1.657349397590361377e+02,4.363047083895983669e-02,3.678819196838214367e+01,2.541444937805505333e+02
3.213165005322737411e+00,1.229890878593806463e+02,1.429431818181818130e+02,1.372478519050769064e-01,2.933189489360255209e+01,2.256389089369111218e+02
3.774099572217945564e+00,1.248749136295244284e+02,9.403703703703703809e+01,1.345172439583414425e-01,2.634429175013314151e+01,1.520286233969169132e+02
4.224696730366622965e+00,1.366173235207330094e+02,1.337142857142857224e+02,1.463185735886689820e-01,3.410023279771505855e+01,1.538106884815111073e+02
4.754302099028869577e+00,1.391879901115750329e+02,7.370967741935483275e+01,1.428725214559043444e-01,3.163646447452142141e+01,1.012015534588110341e+02
5.268967199238171695e+00,1.210482785115869859e+02,4.286046511627907307e+01,1.337737366348874246e-01,3.522721171387381389e+01,5.374426151967570320e+01
5.758227724060513530e+00,1.267468872281324792e+02,3.360000000000000142e+01,1.334858113775124755e-01,2.674406390947055812e+01,4.367781028292411349e+01
6.278448094362750531e+00,1.315091335801890011e+02,4.059259259259259522e+01,1.310644155066878203e-01,2.979008245452181214e+01,4.473937635888733411e+01
6.702388591784193217e+00,1.194708540006949136e+02,3.251923076923076650e+01,1.377334342529152877e-01,2.224006492848873151e+01,3.256738008440547105e+01
7.261855614972394513e+00,1.231812771610418764e+02,2.603030303030303116e+01,1.557284379740560276e-01,2.775866647580936686e+01,2.155962113638679867e+01
7.740732260911825868e+00,1.290984059058324931e+02,3.306818181818182012e+01,1.419785414048636008e-01,1.593958864912153928e+01,1.813509621910049674e+01
8.272684661424717589e+00,1.211300580884242635e+02,2.705714285714285694e+01,1.527467602076923447e-01,1.384984072534414423e+01,1.531375265596788005e+01
8.740035943662014972e+00,1.256638639525365306e+02,2.719444444444444287e+01,1.313608177460316162e-01,2.154509268440454051e+01,1.747191308682539557e+01
9.199365830111815967e+00,1.254711199036619860e+02,3.075757575757575779e+01,1.169115646478166987e-01,2.585089534246034049e+01,2.991100973243728234e+01
9.727781632806131284e+00,1.135791898333391572e+02,2.294000000000000128e+01,1.141573886537302351e-01,1.931641865501975985e+01,2.151130865382206281e+01
1.024700145399450157e+01,1.075512986160650541e+02,2.450000000000000000e+01,1.603431138346497198e-01,2.226112358383915080e+01,1.398709722883518580e+01
1.070236652096288310e+01,1.090835967260997279e+02,3.593103448275861922e+01,1.593913068453829129e-01,1.287524256664853439e+01,1.341880059001821479e+01
1.127812632001746884e+01,1.095653347150871610e+02,4.132142857142856940e+01,1.401842638989117262e-01,7.874075542187734200e+00,9.342887177758635531e+00
1.176263965351716223e+01,1.081596787780886757e+02,3.960000000000000142e+01,1.484777266014490338e-01,5.273275644033087239e+00,1.151983796182335595e+01
1.225952720965826437e+01,1.090602849290432772e+02,3.941666666666666430e+01,1.401180447510188554e-01,6.158275910239434658e+00,1.057479970916183021e+01
1.273601476548095945e+01,1.051667039754008073e+02,3.942857142857143060e+01,1.451760743879735860e-01,3.607286878783144246e+00,9.142113064960248892e+00
1.325189768892645148e+01,9.895763625809937025e+01,3.800000000000000000e+01,1.355115088697855796e-01,9.432310352484878369e-01,1.690308509457042696e+00
1.380309792835397076e+01,9.664488993601153766e+01,3.013333333333333286e+01,1.406067352308461582e-01,3.127999137029053411e+00,7.191352832086298719e+00
1.424400624182719355e+01,1.102492154448103463e+02,2.776470588235294201e+01,1.355412318087340084e-01,9.395490282470834842e+00,5.472169284497758746e+00
1.473322486877866666e+01,1.092204018294132766e+02,3.313333333333333286e+01,1.349440450294830118e-01,1.048542584575417536e+01,8.853373493884816980e+00
1.527009950519757631e+01,1.023277658222885833e+02,3.393333333333333002e+01,1.368345346389522321e-01,2.440106672349672046e+00,8.362349483780805670e+00
1.573317719981402263e+01,1.012125285176722542e+02,2.347368421052631504e+01,1.539305810285338250e-01,1.116593194509841425e+01,1.113726991517377662e+01
1.624882746391555699e+01,8.655118960425966179e+01,7.714285714285714413e+00,1.549458849593114973e-01,4.984064755000037650e+00,1.868099547231715896e+00
1.669396012659037964e+01,8.500494391472784628e+01,6.230769230769230838e+00,1.186665765747339785e-01,2.098299954900963993e+00,1.049090899768141405e+00


==> VelodyneData/S3/last/Adv/scenario3/binned_data_visi_33.75_std_3.11.csv <==
2.849968119534215472e+00,1.210028917651122242e+02,1.540105263157894626e+02,5.109381144259252105e-02,1.950336918334691561e+01,2.504189224705312427e+02
3.202079042507546713e+00,1.349011651665443594e+02,1.411379310344827616e+02,1.568004347104672846e-01,2.777283848701066304e+01,2.463133942461535639e+02
3.739468565099860697e+00,1.304240661067373708e+02,9.568571428571428328e+01,1.563037922206565455e-01,3.051278487859893218e+01,1.636207062391679017e+02
4.259071373487143042e+00,1.439534943123171615e+02,7.628823529411764071e+01,1.437321238014286906e-01,3.653686873031041671e+01,1.325243346459675706e+02
4.766434332497838433e+00,1.437375147545661207e+02,6.238410596026490396e+01,1.295657781807250386e-01,3.718372795627360716e+01,9.521567438211920376e+01
5.239281717981043585e+00,1.476485794103420233e+02,5.232121212121212039e+01,1.430845935265475100e-01,3.888336866865175523e+01,7.163053250122847260e+01
5.734255077889871544e+00,1.476296408401583733e+02,4.481212121212121247e+01,1.441526233955961744e-01,3.658096932258717260e+01,6.139377007963729938e+01
6.252297500409556896e+00,1.423456742700434745e+02,4.349253731343283391e+01,1.393080775415395101e-01,3.285082269180991688e+01,4.814913806650245220e+01
6.741558430245343736e+00,1.417692048421021127e+02,3.523163841807909336e+01,1.389144393729570826e-01,3.233761362715876686e+01,3.532924260709946651e+01
7.248977127135936449e+00,1.407053311329670748e+02,3.435365853658536395e+01,1.494381693750509443e-01,2.818580359574950833e+01,3.213495625396708988e+01
7.727658010058210181e+00,1.347097027813660759e+02,3.211538461538461320e+01,1.467823569518056093e-01,2.964506975289435431e+01,2.613646669920664323e+01
8.238001239698586886e+00,1.332451358441016964e+02,2.411034482758620712e+01,1.387371538063200682e-01,2.733598525878856833e+01,1.992161094489385675e+01
8.734611191265459595e+00,1.312047151440017387e+02,2.042968750000000000e+01,1.479192862186919366e-01,2.653678859371131438e+01,1.689891064987159908e+01
9.254120605635112184e+00,1.249114132342218966e+02,2.075000000000000000e+01,1.523746318401357491e-01,2.485683798351403695e+01,1.357659248988359479e+01
9.757511667942010192e+00,1.232618335435241192e+02,1.836842105263157876e+01,1.357655148152680791e-01,2.314641834305338008e+01,8.831823596134661614e+00
1.026020315193011356e+01,1.264682581711666813e+02,1.934736842105263221e+01,1.371344639524725850e-01,2.296740580217149841e+01,1.338795092300899547e+01
1.074353338406020342e+01,1.293479519338930004e+02,1.867441860465116221e+01,1.381867742074497085e-01,2.561071815358128134e+01,1.470677889927675608e+01
1.122569655223380813e+01,1.271414649287675047e+02,1.636458333333333215e+01,1.486941618411285748e-01,2.459356971777665279e+01,1.604818252408630030e+01
1.173432640228631030e+01,1.318487303375499380e+02,1.880000000000000071e+01,1.599637919907413719e-01,3.011217246129420744e+01,1.751864313075807544e+01
1.227728543966888353e+01,1.280168738719014527e+02,1.705405405405405261e+01,1.368555327703887270e-01,2.474946909992685562e+01,1.286614233948081676e+01
1.272427290374214515e+01,1.251249932773134788e+02,1.807843137254901933e+01,1.288325408979610065e-01,1.739199253502843945e+01,1.108406936182913327e+01
1.325436942065688406e+01,1.269516020514993926e+02,1.694339622641509280e+01,1.344805237563777289e-01,2.316928643711531777e+01,1.059977766648214903e+01
1.375181003539327662e+01,1.203528390839429392e+02,1.646511627906976827e+01,1.469419238451934173e-01,1.613315187609557455e+01,9.158421812886663460e+00
1.422344046100068837e+01,1.193984588761768322e+02,1.739999999999999858e+01,1.559274715496687669e-01,1.336571792133816672e+01,1.078970702928387482e+01
1.474840364053413033e+01,1.096187682581290801e+02,1.424324324324324387e+01,1.371078242803640823e-01,1.581392707836803702e+01,7.011208807390684861e+00
1.527540680474419865e+01,1.104085426958171610e+02,1.402631578947368496e+01,1.533675078654315738e-01,1.966187638136185001e+01,4.912319861999296045e+00
1.575343249746626384e+01,1.050205976730196795e+02,1.355555555555555536e+01,1.412236480661475113e-01,1.648096720202101295e+01,9.196751976300124198e+00
1.623698310193994487e+01,1.154906185262261289e+02,1.285714285714285765e+01,1.467986820831320982e-01,2.265793502794927150e+01,7.965913777648183647e+00
1.675032053055474535e+01,1.234459223656742211e+02,1.369047619047618980e+01,1.470485450492365898e-01,2.363812436328333177e+01,6.881611436554582184e+00
1.723697164611487409e+01,1.180459103117363782e+02,1.267500000000000071e+01,1.359159835643481418e-01,2.336958501453395343e+01,6.420231693638476678e+00
1.775718326257761248e+01,1.076492699408089635e+02,1.029032258064516192e+01,1.349339438361315813e-01,2.087888463616748425e+01,6.330640024653760634e+00
1.823002424627905427e+01,1.166616267094580479e+02,1.108333333333333393e+01,1.350537642989785569e-01,2.327654376277102699e+01,6.563260537940641015e+00
1.875022978411805852e+01,1.207847776537001607e+02,1.060869565217391219e+01,1.430191749315495031e-01,2.027959399699678755e+01,4.887776505553622641e+00
1.922345925337866390e+01,1.193684810323456276e+02,1.084999999999999964e+01,1.489300343568285001e-01,1.215390233988441437e+01,6.263186090162098374e+00
1.977895867528994600e+01,1.083645705493685369e+02,8.045454545454544970e+00,1.269309604714085882e-01,1.224651315846618971e+01,4.258438389910222277e+00
2.021971878329190275e+01,1.060487417787494024e+02,6.759999999999999787e+00,1.547072201327849283e-01,9.411587219479983446e+00,3.891323682244900439e+00
2.078319974807242687e+01,1.142253788542399633e+02,7.833333333333333037e+00,1.445937049016002285e-01,2.250356479980086810e+00,3.685557397915997235e+00
2.126597457062397467e+01,1.091783116787725163e+02,8.117647058823528994e+00,1.456239101716323980e-01,3.194607181034611276e+00,3.358612334969459212e+00
2.155732366243998044e+01,9.860458691914877249e+01,3.600000000000000089e+00,5.239204984243030216e-02,2.166576799103479889e+00,2.416609194718914555e+00


==> VelodyneData/S3/last/Adv/scenario3/binned_data_visi_43.82_std_3.67.csv <==
2.873974811481748937e+00,1.267145575696749944e+02,2.160687830687830626e+02,3.248243626052259997e-02,3.040353613169580171e+01,2.982532401649468170e+02
3.255659101696171565e+00,1.372875071166576220e+02,1.474615384615384528e+02,1.551671668098661139e-01,2.814699400134072249e+01,2.373696939325513995e+02
3.722874415334996634e+00,1.449193979427055012e+02,1.162711864406779654e+02,1.429971470771084219e-01,3.317527884183000708e+01,1.755284351398945262e+02
4.224607989120269913e+00,1.396599424067279642e+02,1.064912280701754383e+02,1.485074451579377897e-01,3.943012474231781539e+01,1.349047907030443412e+02
4.717670418708994617e+00,1.309972162904731761e+02,8.763636363636364024e+01,1.475806362153054552e-01,5.061450045254641594e+01,1.057357535877853394e+02
5.246307000090749462e+00,1.258132807066174621e+02,6.501960784313725128e+01,1.523242165161958483e-01,4.088560193362643247e+01,8.772584080500028847e+01
5.734213114899882058e+00,1.310720842518955749e+02,8.247222222222222854e+01,1.422358370435194697e-01,4.816261358401433768e+01,9.700643910790179802e+01
6.275223773910178160e+00,1.419475097513052617e+02,7.261764705882353610e+01,1.579699397238044367e-01,4.339303291244387850e+01,7.329152695827417574e+01
6.818377373870438518e+00,1.343143890248420576e+02,4.978378378378378244e+01,1.301525568934807087e-01,4.039760157101584781e+01,5.418693127330717374e+01
7.201226671970284876e+00,1.217087891800169643e+02,5.171428571428571530e+01,1.339581967826799225e-01,3.894687798209823626e+01,4.120580502000827749e+01
7.738969061290037033e+00,1.373950312428929692e+02,5.150000000000000000e+01,1.401480718710026441e-01,3.485239061973171459e+01,5.089223153654426568e+01
8.248883268738936181e+00,1.393540844923054465e+02,3.515789473684210265e+01,1.623165067022148134e-01,2.324303505034066930e+01,3.666313673934442363e+01
8.752544625256613031e+00,1.308870142604892521e+02,2.814634146341463250e+01,1.503972406006415519e-01,1.966165199826553334e+01,2.645342061482534035e+01
9.262869682644598868e+00,1.359697187908290346e+02,3.093617021276595835e+01,1.354200491943378104e-01,2.063205344156073195e+01,2.539258080228976411e+01
9.746390977006573308e+00,1.319155702645018096e+02,2.361764705882352899e+01,1.362715480498398468e-01,2.439479369579533241e+01,2.119241638206286993e+01
1.025510415928963148e+01,1.337170756523710224e+02,2.160000000000000142e+01,1.555555317455325770e-01,2.207883623365377090e+01,1.911474125729493778e+01
1.078239551998208157e+01,1.370129775801490837e+02,1.646511627906976827e+01,1.405425518655014638e-01,2.285893917991054991e+01,1.510944389294063406e+01
1.127772375989399833e+01,1.430852899476236644e+02,1.117777777777777715e+01,1.524059013144817565e-01,2.652449785608244426e+01,6.381531996102813409e+00
1.171844062509947726e+01,1.393773690245830039e+02,1.357575757575757613e+01,1.579247369174971438e-01,3.385394978475191863e+01,8.363087377678473544e+00
1.222571131923772647e+01,1.465161915092852780e+02,1.159999999999999964e+01,1.351477333568228134e-01,3.800082595634980009e+01,7.123201527403250743e+00
1.275474242379696399e+01,1.421479091989864969e+02,1.157499999999999929e+01,1.654024506613784584e-01,3.196681324620151798e+01,7.351487944627266735e+00
1.326010454468909572e+01,1.407471601350454762e+02,1.618181818181818343e+01,1.411056931736554554e-01,2.346227435730858701e+01,1.087380657458497879e+01
1.374953503439387248e+01,1.348141813882091071e+02,1.133333333333333393e+01,1.406135546524929780e-01,2.293508793186132522e+01,8.623825738636556437e+00
1.427452075247045649e+01,1.277223866011883047e+02,1.338095238095238138e+01,1.395495556700855899e-01,1.643646195942697119e+01,9.925801829077252947e+00
1.474895183151550526e+01,1.218684454425144992e+02,1.404347826086956452e+01,1.245221212444243275e-01,2.076867181846129284e+01,1.085268254103490904e+01
1.525845620752932597e+01,1.119804245543575547e+02,1.040000000000000036e+01,1.494056380435961340e-01,2.134950840568643216e+01,9.863062404750362333e+00
1.576666941609333250e+01,9.746425568068112000e+01,1.131578947368421062e+01,1.346718815263948099e-01,1.032034852340830433e+01,7.405919620773835810e+00
1.626372136401729307e+01,1.185460616099956752e+02,9.888888888888889284e+00,1.289179077053543843e-01,3.216736619479782888e+01,7.104163272509236293e+00
1.669077878388613101e+01,1.243516608385159827e+02,1.231034482758620641e+01,1.561344012817240390e-01,1.610539395497638537e+01,5.239791047925625556e+00
1.725075198896056605e+01,1.142047515130887092e+02,1.433333333333333393e+01,1.356738611527010252e-01,1.975111242091787034e+01,3.155242550986460781e+00
1.777546003247725892e+01,1.095658152256785911e+02,1.345454545454545503e+01,1.498453248823740647e-01,1.657517560906256904e+01,4.282387532114136697e+00
1.827333788603434428e+01,1.242467292094070785e+02,8.370370370370370239e+00,1.408214148068487603e-01,1.745541163246881311e+01,2.958329710772720222e+00
1.874503761246933209e+01,1.179392011443809167e+02,8.090909090909091717e+00,1.416449143795162902e-01,1.686550566679522589e+01,3.369773271427385808e+00
1.925781307485532778e+01,1.359639705198061677e+02,8.666666666666666075e+00,1.489459183002872777e-01,1.261633946559936348e+01,1.458418364867962280e+00
1.975073075046500293e+01,1.336949347090067590e+02,7.583333333333333037e+00,1.502614060963804732e-01,1.228108453931092647e+01,2.596739408480480904e+00
2.024351359126649541e+01,1.360546605463028413e+02,9.583333333333333925e+00,1.517840431469742457e-01,6.581501352301072139e+00,3.026503299555811655e+00
2.075900007878573206e+01,1.330679300319586105e+02,8.599999999999999645e+00,1.384005692509781005e-01,4.262209905750284022e+00,3.184336665618131779e+00
2.124304544234896852e+01,1.299772865461707170e+02,8.736842105263157521e+00,1.518496513422925021e-01,6.909258077441824852e+00,2.336035896965489744e+00
2.174898408138463424e+01,1.149922365598112748e+02,7.789473684210526550e+00,1.471959335663288460e-01,8.187584456329028981e+00,2.066753043797036060e+00
2.219681291080656749e+01,1.038315712847028465e+02,4.599999999999999645e+00,1.359965369213918251e-01,2.550333270276389008e+00,1.562049935181332394e+00
2.272285384110042017e+01,1.046871721721830681e+02,4.799999999999999822e+00,1.560886858022746404e-01,3.101956949375842765e+00,2.561249694973140034e+00
2.322487618128458919e+01,1.068866706848144474e+02,2.899999999999999911e+00,1.484723169400263831e-01,3.380704193996954210e+00,7.000000000000001776e-01
2.378802909851074432e+01,1.090133321126302235e+02,2.600000000000000089e+00,1.342440213969998408e-01,1.090891392122348647e+00,7.999999999999998224e-01
2.412213240729438368e+01,1.097611107296413735e+02,2.416666666666666519e+00,2.481732353356694981e-02,3.332550673189463186e+00,4.930066485916353436e-01


==> VelodyneData/S3/last/scenario3max_distance_adv.csv <==
2.414228528340657220e+01,6.790095430168276332e-03,4.381707317073171026e+01,3.666907767026846621e+00,3.000000000000000000e+00
1.682366257712954649e+01,5.004312232222850321e-02,2.488485385296722896e+01,2.514269462649361131e+00,3.000000000000000000e+00
2.155732366243998044e+01,5.239204984163715884e-02,3.374871238818107599e+01,3.112861086377915143e+00,3.000000000000000000e+00
8.587370246923885730e+00,3.537210850288999980e-02,1.530212765957446841e+01,9.547542912983834063e-01,3.000000000000000000e+00


==> VelodyneData/S3/strongest/scenario3max_distance_adv.csv <==
7.130451814333598648e+00,4.510786962053622839e-02,1.518728522336769693e+01,1.026777154082575194e+00,3.000000000000000000e+00
1.689580197652180971e+01,5.667645332538263914e-02,2.542877341816896575e+01,2.314667895587828372e+00,3.000000000000000000e+00
2.155732366243998044e+01,5.239204984163715884e-02,3.455352339967724618e+01,3.252294627674875649e+00,3.000000000000000000e+00
2.441865177154540945e+01,1.062782669797112806e-01,4.387855402112104031e+01,3.702957720292775257e+00,3.000000000000000000e+00


==> VelodyneData/power_eval/averages_last.csv <==
0.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.500000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
5.000000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
7.500000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.250000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.500000000000000000e+00 4.499399999999999977e+02 2.196100000000000136e+02 5.009000000000000341e+01 4.059999999999999609e+00 2.051000000000000156e+01 2.160000000000000142e+00 6.923999999999999488e+01 1.629999999999999893e+00 9.899999999999999911e-01
1.750000000000000000e+00 6.481299999999999955e+02 2.291000000000000014e+01 3.356200000000000045e+02 2.701299999999999955e+02 1.329699999999999989e+02 4.389999999999999680e+00 1.669000000000000057e+02 5.900000000000000355e+00 1.020000000000000018e+00
2.000000000000000000e+00 1.085559999999999945e+03 2.210999999999999943e+01 4.915000000000000000e+02 3.612699999999999818e+02 3.388600000000000136e+02 2.105000000000000000e+02 4.104200000000000159e+02 2.189699999999999989e+02 5.996000000000000085e+01
2.250000000000000000e+00 6.377899999999999636e+02 8.130000000000000782e+00 5.685700000000000500e+02 3.916100000000000136e+02 2.706200000000000045e+02 1.808499999999999943e+02 2.514199999999999875e+02 1.587899999999999920e+02 2.279099999999999966e+02
2.500000000000000000e+00 4.623299999999999841e+02 3.109999999999999876e+00 9.368500000000000227e+02 8.063200000000000500e+02 3.746299999999999955e+02 1.765999999999999943e+02 2.074000000000000057e+02 1.798799999999999955e+02 1.437299999999999898e+02
2.750000000000000000e+00 4.233100000000000023e+02 6.530000000000000249e+00 1.785660000000000082e+03 1.392190000000000055e+03 1.413420000000000073e+03 9.583400000000000318e+02 1.169710000000000036e+03 9.480299999999999727e+02 1.034789999999999964e+03
3.000000000000000000e+00 3.833399999999999750e+02 1.363000000000000078e+01 1.504099999999999909e+03 1.740920000000000073e+03 1.899369999999999891e+03 1.462650000000000091e+03 1.739809999999999945e+03 1.466420000000000073e+03 1.679509999999999991e+03
3.250000000000000000e+00 4.118000000000000114e+02 1.994000000000000128e+01 2.240239999999999782e+03 2.125809999999999945e+03 2.351039999999999964e+03 1.596779999999999973e+03 2.091010000000000218e+03 1.641859999999999900e+03 1.808690000000000055e+03
3.500000000000000000e+00 1.227000000000000028e+02 1.000000000000000000e+00 2.540400000000000091e+03 2.619730000000000018e+03 2.849949999999999818e+03 2.233730000000000018e+03 2.614829999999999927e+03 2.348289999999999964e+03 2.519420000000000073e+03
3.750000000000000000e+00 4.940000000000000391e+00 1.000000000000000000e+00 1.907640000000000100e+03 2.274900000000000091e+03 2.190300000000000182e+03 2.189510000000000218e+03 2.286820000000000164e+03 2.341860000000000127e+03 2.430159999999999854e+03
4.000000000000000000e+00 2.390000000000000124e+00 9.899999999999999911e-01 1.400920000000000073e+03 1.368039999999999964e+03 1.601480000000000018e+03 1.605930000000000064e+03 1.777619999999999891e+03 1.651029999999999973e+03 1.717990000000000009e+03
4.250000000000000000e+00 1.209999999999999964e+00 9.899999999999999911e-01 1.350369999999999891e+03 1.213309999999999945e+03 1.574880000000000109e+03 1.656009999999999991e+03 1.673680000000000064e+03 1.692150000000000091e+03 1.895140000000000100e+03
4.500000000000000000e+00 1.003999999999999915e+01 9.899999999999999911e-01 1.092440000000000055e+03 8.226699999999999591e+02 1.350190000000000055e+03 1.571950000000000045e+03 1.445549999999999955e+03 1.476910000000000082e+03 1.561029999999999973e+03
4.750000000000000000e+00 1.510000000000000009e+00 9.899999999999999911e-01 6.600299999999999727e+02 4.642300000000000182e+02 9.546000000000000227e+02 1.575299999999999955e+03 1.333410000000000082e+03 1.494079999999999927e+03 1.794930000000000064e+03
5.000000000000000000e+00 1.917000000000000171e+01 1.000000000000000000e+00 5.646699999999999591e+02 4.721899999999999977e+02 7.859199999999999591e+02 1.250079999999999927e+03 9.648700000000000045e+02 1.280019999999999982e+03 1.424349999999999909e+03
5.250000000000000000e+00 1.680000000000000071e+01 9.899999999999999911e-01 4.149499999999999886e+02 3.779300000000000068e+02 7.817300000000000182e+02 1.128069999999999936e+03 9.225700000000000500e+02 1.030910000000000082e+03 1.232210000000000036e+03
5.500000000000000000e+00 9.210000000000000853e+00 9.899999999999999911e-01 3.723999999999999773e+02 3.244599999999999795e+02 6.931699999999999591e+02 1.026150000000000091e+03 7.958200000000000500e+02 9.812899999999999636e+02 1.145819999999999936e+03
5.750000000000000000e+00 7.509999999999999787e+00 1.000000000000000000e+00 2.949300000000000068e+02 2.210900000000000034e+02 5.112500000000000000e+02 9.631000000000000227e+02 7.345199999999999818e+02 9.799400000000000546e+02 9.910000000000000000e+02
6.000000000000000000e+00 1.090000000000000080e+00 9.899999999999999911e-01 1.949000000000000057e+02 1.396399999999999864e+02 4.896800000000000068e+02 7.026699999999999591e+02 5.160199999999999818e+02 6.083700000000000045e+02 7.929400000000000546e+02
6.250000000000000000e+00 7.049999999999999822e+00 1.000000000000000000e+00 1.974399999999999977e+02 1.663799999999999955e+02 4.057699999999999818e+02 9.457699999999999818e+02 7.070900000000000318e+02 9.138799999999999955e+02 8.846599999999999682e+02
6.500000000000000000e+00 5.639999999999999680e+00 1.010000000000000009e+00 1.450800000000000125e+02 1.011700000000000017e+02 2.754499999999999886e+02 5.988099999999999454e+02 3.927400000000000091e+02 5.573400000000000318e+02 6.309099999999999682e+02
6.750000000000000000e+00 1.100000000000000089e+00 9.899999999999999911e-01 1.078499999999999943e+02 9.650000000000000000e+01 2.253700000000000045e+02 5.425399999999999636e+02 2.898399999999999750e+02 5.954500000000000455e+02 5.964099999999999682e+02
7.000000000000000000e+00 1.050000000000000044e+00 1.000000000000000000e+00 7.562999999999999545e+01 6.445999999999999375e+01 1.901299999999999955e+02 4.530699999999999932e+02 2.233799999999999955e+02 5.238400000000000318e+02 4.914300000000000068e+02
7.250000000000000000e+00 1.040000000000000036e+00 1.000000000000000000e+00 6.598999999999999488e+01 5.667999999999999972e+01 1.775699999999999932e+02 4.595299999999999727e+02 2.210999999999999943e+02 4.672799999999999727e+02 4.405199999999999818e+02
7.500000000000000000e+00 1.620000000000000107e+00 1.020000000000000018e+00 7.440999999999999659e+01 5.560000000000000142e+01 1.692400000000000091e+02 5.195099999999999909e+02 3.339900000000000091e+02 5.871699999999999591e+02 4.743100000000000023e+02
7.750000000000000000e+00 9.509999999999999787e+00 1.679999999999999938e+00 8.478000000000000114e+01 6.054999999999999716e+01 1.583700000000000045e+02 5.945000000000000000e+02 2.205300000000000011e+02 5.830599999999999454e+02 4.941899999999999977e+02
8.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 4.727000000000000313e+01 3.421000000000000085e+01 1.162600000000000051e+02 6.886000000000000227e+02 2.147500000000000000e+02 6.462799999999999727e+02 4.771800000000000068e+02
8.250000000000000000e+00 1.090000000000000080e+00 9.899999999999999911e-01 2.710000000000000142e+01 2.064000000000000057e+01 9.718999999999999773e+01 5.763799999999999955e+02 1.307500000000000000e+02 4.570199999999999818e+02 4.124100000000000250e+02
8.500000000000000000e+00 1.090000000000000080e+00 9.899999999999999911e-01 3.899000000000000199e+01 2.807000000000000028e+01 1.081800000000000068e+02 5.367100000000000364e+02 1.775699999999999932e+02 3.545899999999999750e+02 2.996100000000000136e+02
8.750000000000000000e+00 1.010000000000000009e+00 9.899999999999999911e-01 1.976000000000000156e+01 1.422000000000000064e+01 6.845999999999999375e+01 3.307799999999999727e+02 1.438000000000000114e+02 2.306800000000000068e+02 3.084700000000000273e+02
9.000000000000000000e+00 1.110000000000000098e+00 9.899999999999999911e-01 8.949999999999999289e+00 9.169999999999999929e+00 4.606000000000000227e+01 2.251500000000000057e+02 1.019200000000000017e+02 1.953600000000000136e+02 2.781700000000000159e+02
9.250000000000000000e+00 1.100000000000000089e+00 9.899999999999999911e-01 8.009999999999999787e+00 6.009999999999999787e+00 3.389999999999999858e+01 1.448799999999999955e+02 6.757999999999999829e+01 1.307899999999999920e+02 1.917800000000000011e+02
9.500000000000000000e+00 1.010000000000000009e+00 9.899999999999999911e-01 7.900000000000000355e+00 1.130000000000000071e+01 4.211999999999999744e+01 1.792899999999999920e+02 7.659000000000000341e+01 1.756200000000000045e+02 2.513000000000000114e+02
9.750000000000000000e+00 1.080000000000000071e+00 9.899999999999999911e-01 4.790000000000000036e+00 4.059999999999999609e+00 1.651000000000000156e+01 1.170400000000000063e+02 4.592000000000000171e+01 1.087999999999999972e+02 1.529600000000000080e+02
1.000000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 8.753000000000000114e+01 9.215000000000000568e+01 1.187300000000000040e+02 2.276699999999999875e+02 1.567199999999999989e+02 2.361599999999999966e+02 2.780299999999999727e+02
1.025000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 7.919999999999999929e+00 4.769999999999999574e+00 2.058999999999999986e+01 1.349300000000000068e+02 4.350999999999999801e+01 1.321100000000000136e+02 1.938499999999999943e+02
1.050000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 1.612000000000000099e+01 2.530999999999999872e+01 2.610000000000000142e+01 1.268400000000000034e+02 5.453999999999999915e+01 1.293300000000000125e+02 2.084600000000000080e+02
1.075000000000000000e+01 1.050000000000000044e+00 9.899999999999999911e-01 5.839999999999999858e+00 1.712000000000000099e+01 1.842999999999999972e+01 1.274699999999999989e+02 3.834000000000000341e+01 1.356899999999999977e+02 2.152899999999999920e+02
1.100000000000000000e+01 1.060000000000000053e+00 9.899999999999999911e-01 1.558000000000000007e+01 3.382000000000000028e+01 3.553999999999999915e+01 2.938500000000000227e+02 8.212000000000000455e+01 2.852599999999999909e+02 4.198000000000000114e+02
1.125000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 1.951999999999999957e+01 4.403999999999999915e+01 4.435999999999999943e+01 2.094499999999999886e+02 8.237000000000000455e+01 2.483600000000000136e+02 4.128299999999999841e+02
1.150000000000000000e+01 1.050000000000000044e+00 9.899999999999999911e-01 1.833999999999999986e+01 3.381000000000000227e+01 2.078999999999999915e+01 2.939000000000000057e+01 2.658999999999999986e+01 2.814000000000000057e+01 5.464000000000000057e+01
1.175000000000000000e+01 1.070000000000000062e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.020000000000000018e+00 2.560000000000000053e+00 2.879999999999999893e+00 7.709999999999999964e+00 2.339999999999999858e+00 1.750000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 1.040000000000000036e+00 1.149999999999999911e+00 1.959999999999999964e+00 2.689999999999999947e+00 5.419999999999999929e+00 1.879999999999999893e+00 1.350000000000000089e+00
1.225000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 2.339999999999999858e+00 3.209999999999999964e+00 9.830000000000000071e+00 1.593999999999999950e+01 1.309999999999999964e+01 1.905999999999999872e+01 1.219999999999999929e+01
1.250000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 7.790000000000000036e+00 1.311999999999999922e+01 1.914000000000000057e+01 1.976000000000000156e+01 2.760999999999999943e+01 2.242000000000000171e+01 9.587000000000000455e+01
1.275000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 1.129999999999999893e+00 1.030000000000000027e+00 6.089999999999999858e+00 6.049999999999999822e+00 8.859999999999999432e+00 7.910000000000000142e+00 5.099999999999999645e+00
1.300000000000000000e+01 1.060000000000000053e+00 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 1.020000000000000018e+00 3.990000000000000213e+00 1.169999999999999929e+00 4.000000000000000000e+00 7.754999999999999716e+01
1.325000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 1.679999999999999938e+00 9.899999999999999911e-01 4.549999999999999822e+00 1.000000000000000000e+00 1.072000000000000064e+01
1.350000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 1.469999999999999973e+00 1.110000000000000098e+00 1.929999999999999938e+00 8.029999999999999361e+00 3.000000000000000000e+00 1.116999999999999993e+01 4.152000000000000313e+01
1.375000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 1.010000000000000009e+00 9.899999999999999911e-01 3.319999999999999840e+00 1.456000000000000050e+01 1.518999999999999950e+01 2.248000000000000043e+01 9.326000000000000512e+01
1.400000000000000000e+01 1.050000000000000044e+00 9.899999999999999911e-01 1.000000000000000000e+00 1.770000000000000018e+00 1.340000000000000080e+00 3.279999999999999805e+00 1.949999999999999956e+00 3.250000000000000000e+00 1.543999999999999950e+01
1.425000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 6.519999999999999574e+00 1.225000000000000000e+01 1.185999999999999943e+01 1.078999999999999915e+01 1.302999999999999936e+01 9.449999999999999289e+00 4.550999999999999801e+01
1.450000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 1.370000000000000107e+00 6.719999999999999751e+00 1.603999999999999915e+01 4.000999999999999801e+01 3.327000000000000313e+01 4.432000000000000028e+01 6.531999999999999318e+01
1.475000000000000000e+01 1.070000000000000062e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 2.060000000000000053e+00 4.389999999999999680e+00 4.099999999999999645e+00 5.099999999999999645e+00 9.699999999999999289e+00
1.500000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.760999999999999943e+01 3.198000000000000043e+01 4.003999999999999915e+01 4.096999999999999886e+01 4.128000000000000114e+01 6.365999999999999659e+01
1.525000000000000000e+01 1.010000000000000009e+00 9.899999999999999911e-01 9.899999999999999911e-01 5.019999999999999574e+00 6.860000000000000320e+00 4.240000000000000213e+00 5.440000000000000391e+00 4.000000000000000000e+00 8.630000000000000782e+00
1.550000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.300000000000000044e+00 9.899999999999999911e-01 1.860000000000000098e+00 1.208999999999999986e+01
1.575000000000000000e+01 1.010000000000000009e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 4.059999999999999609e+00 1.139999999999999902e+00 4.589999999999999858e+00 5.386999999999999744e+01
1.600000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.030000000000000027e+00 4.129999999999999893e+00 2.620000000000000107e+00 4.620000000000000107e+00 3.709999999999999964e+00
1.625000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 8.460000000000000853e+00 8.539999999999999147e+00 1.266000000000000014e+01 1.123000000000000043e+01 1.263000000000000078e+01 1.227999999999999936e+01
1.650000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.950000000000000178e+00 5.110000000000000320e+00 1.258999999999999986e+01 8.279999999999999361e+00 1.318999999999999950e+01 5.232999999999999829e+01
1.675000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.290000000000000036e+00 1.208000000000000007e+01 5.099999999999999645e+00 1.707000000000000028e+01 5.210999999999999943e+01
1.700000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.110000000000000098e+00 1.485999999999999943e+01 2.640000000000000124e+00 1.830999999999999872e+01 1.953000000000000114e+01
1.725000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.910000000000000142e+00 1.010000000000000009e+00 4.129999999999999893e+00 7.190000000000000391e+00
1.750000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.500000000000000000e+00 2.064000000000000057e+01 3.173999999999999844e+01 3.382999999999999829e+01 4.025000000000000000e+01 3.509000000000000341e+01 2.978999999999999915e+01
1.775000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.090000000000000080e+00 1.260000000000000009e+00 2.370000000000000107e+00 1.040000000000000036e+00 4.219999999999999751e+00 7.295999999999999375e+01
1.800000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.350000000000000089e+00 1.080000000000000071e+00 2.479999999999999982e+00 4.860000000000000320e+00
1.825000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.660000000000000142e+00 5.339999999999999858e+00 2.010000000000000142e+01 1.226999999999999957e+01 1.842000000000000171e+01 1.377999999999999936e+01
1.850000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.260000000000000009e+00 3.640000000000000124e+00 1.630000000000000071e+01 1.009999999999999964e+01 1.860999999999999943e+01 2.700000000000000000e+01
1.875000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.540000000000000036e+00 2.149999999999999911e+00 7.429999999999999716e+00 6.706999999999999318e+01
1.900000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.399999999999999911e+00 5.160000000000000142e+00 4.280000000000000249e+00 7.740000000000000213e+00 1.042999999999999972e+01
1.925000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.589999999999999858e+00 9.899999999999999911e-01 9.359999999999999432e+00 1.014000000000000057e+01
1.950000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.169999999999999929e+00 1.020000000000000018e+00 5.570000000000000284e+00 8.339999999999999858e+00
1.975000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.260000000000000009e+00 9.899999999999999911e-01 3.410000000000000142e+00 6.290000000000000036e+00
2.000000000000000000e+01 1.030000000000000027e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.090000000000000080e+00 3.759999999999999787e+00 1.689999999999999947e+00 7.129999999999999893e+00 6.132999999999999829e+01
2.025000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.870000000000000107e+00 1.878999999999999915e+01 3.930000000000000160e+00 1.960999999999999943e+01 3.449000000000000199e+01
2.050000000000000000e+01 1.010000000000000009e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.299999999999999822e+00 3.682000000000000028e+01 1.425000000000000000e+01 4.742000000000000171e+01 4.071999999999999886e+01
2.075000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.879999999999999893e+00 1.424000000000000021e+01 5.009999999999999787e+00 1.907000000000000028e+01 2.094000000000000128e+01
2.100000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.859999999999999876e+00 4.750000000000000000e+00 4.559999999999999609e+00 1.240000000000000036e+01 1.712999999999999901e+01
2.125000000000000000e+01 1.020000000000000018e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.360000000000000098e+00 9.899999999999999911e-01 8.830000000000000071e+00 2.019000000000000128e+01
2.150000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.439999999999999947e+00 9.899999999999999911e-01 4.780000000000000249e+00 4.825000000000000000e+01
2.175000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.100000000000000089e+00 3.500000000000000000e+00 1.949999999999999956e+00 7.419999999999999929e+00 1.771999999999999886e+01
2.200000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.190000000000000391e+00 9.899999999999999911e-01 7.259999999999999787e+00 1.323000000000000043e+01
2.225000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.040000000000000036e+00 1.198000000000000043e+01 2.520000000000000018e+00 1.303999999999999915e+01 1.680999999999999872e+01
2.250000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.040000000000000036e+00 1.280000000000000027e+00 5.299999999999999822e+00 3.939999999999999947e+00 1.316000000000000014e+01 1.630000000000000071e+01
2.275000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.580000000000000071e+00 3.350000000000000089e+00 7.589999999999999858e+00 2.435000000000000142e+01 1.014000000000000057e+01
2.300000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 1.550000000000000044e+00 2.476000000000000156e+01 7.571999999999999886e+01
2.325000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.320000000000000062e+00 1.139999999999999902e+00 8.710000000000000853e+00 2.605999999999999872e+01
2.350000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.219999999999999973e+00 1.010000000000000009e+00 2.419999999999999929e+00 1.165000000000000036e+01
2.375000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.350000000000000089e+00 9.899999999999999911e-01 1.939999999999999947e+00 7.120000000000000107e+00
2.400000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.189999999999999947e+00 9.899999999999999911e-01 4.200000000000000178e+00 8.529999999999999361e+00
2.425000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.939999999999999947e+00 9.899999999999999911e-01 6.610000000000000320e+00 2.982999999999999829e+01
2.450000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 9.899999999999999911e-01 3.049999999999999822e+00 3.478999999999999915e+01
2.475000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.659999999999999920e+00 1.739999999999999991e+00 2.660000000000000142e+00 1.184999999999999964e+01
2.500000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.969999999999999973e+00 2.330999999999999872e+01
2.525000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.060000000000000053e+00 1.040000000000000036e+00 9.339999999999999858e+00 1.250000000000000000e+00 1.621000000000000085e+01 1.100000000000000000e+01
2.550000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.370000000000000107e+00 4.019999999999999574e+00 1.479999999999999982e+00 1.000000000000000000e+00 1.469999999999999973e+00 1.149999999999999911e+00 8.859999999999999432e+00
2.575000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 9.189999999999999503e+00 6.690000000000000391e+00 3.750000000000000000e+00 3.720000000000000195e+00 6.599999999999999645e+00 1.910000000000000142e+01
2.600000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.250000000000000000e+00 9.899999999999999911e-01 4.389999999999999680e+00 9.949999999999999289e+00
2.625000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.819999999999999840e+00 1.439999999999999947e+00 1.169999999999999929e+01 2.939999999999999858e+01
2.650000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.439999999999999947e+00 1.000000000000000000e+00 9.830000000000000071e+00 2.910000000000000142e+01
2.675000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.240000000000000213e+00 1.110999999999999943e+01
2.700000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.569999999999999929e+01 9.899999999999999911e-01 1.638600000000000136e+02 3.218700000000000045e+02
2.725000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 7.610000000000000320e+00 9.899999999999999911e-01 8.573999999999999488e+01 1.551299999999999955e+02
2.750000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 8.580000000000000071e+00 1.150999999999999979e+01
2.775000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.800000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.825000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.850000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.080000000000000071e+00
2.875000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.900000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00
2.925000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.950000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.975000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> VelodyneData/power_eval/averages_strong.csv <==
0.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.500000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
5.000000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
7.500000000000000000e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.250000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
1.500000000000000000e+00 4.874100000000000250e+02 6.397999999999999687e+01 1.799399999999999977e+02 2.542999999999999972e+01 5.790999999999999659e+01 7.339999999999999858e+00 1.783600000000000136e+02 2.416000000000000014e+01 9.899999999999999911e-01
1.750000000000000000e+00 3.935899999999999750e+02 2.600000000000000089e+00 5.538200000000000500e+02 6.312100000000000364e+02 2.353700000000000045e+02 1.075999999999999979e+01 4.691899999999999977e+02 7.379999999999999716e+01 1.020000000000000018e+00
2.000000000000000000e+00 3.726700000000000159e+02 1.353999999999999915e+01 8.621299999999999955e+02 1.146259999999999991e+03 7.027200000000000273e+02 4.299100000000000250e+02 1.044539999999999964e+03 2.763600000000000136e+02 5.996000000000000085e+01
2.250000000000000000e+00 1.615699999999999932e+02 6.129999999999999893e+00 1.238309999999999945e+03 1.155450000000000045e+03 8.725900000000000318e+02 4.911499999999999773e+02 8.767999999999999545e+02 2.872500000000000000e+02 2.279099999999999966e+02
2.500000000000000000e+00 7.368000000000000682e+01 9.899999999999999911e-01 1.011190000000000055e+03 8.877500000000000000e+02 8.810700000000000500e+02 3.952300000000000182e+02 4.787300000000000182e+02 4.666000000000000227e+02 1.437299999999999898e+02
2.750000000000000000e+00 5.700000000000000178e+00 9.899999999999999911e-01 1.655289999999999964e+03 1.593759999999999991e+03 1.820430000000000064e+03 1.113170000000000073e+03 1.370799999999999955e+03 1.229660000000000082e+03 1.034789999999999964e+03
3.000000000000000000e+00 6.360000000000000320e+00 9.899999999999999911e-01 1.242940000000000055e+03 1.446880000000000109e+03 2.001269999999999982e+03 1.470339999999999918e+03 1.875779999999999973e+03 1.745490000000000009e+03 1.679509999999999991e+03
3.250000000000000000e+00 7.801999999999999602e+01 9.899999999999999911e-01 1.814950000000000045e+03 1.733000000000000000e+03 2.233550000000000182e+03 1.643150000000000091e+03 2.160760000000000218e+03 1.902029999999999973e+03 1.808690000000000055e+03
3.500000000000000000e+00 1.792000000000000171e+01 9.899999999999999911e-01 1.998519999999999982e+03 2.099769999999999982e+03 2.403690000000000055e+03 2.353980000000000018e+03 2.446750000000000000e+03 2.604519999999999982e+03 2.519420000000000073e+03
3.750000000000000000e+00 1.030000000000000027e+00 9.899999999999999911e-01 1.481140000000000100e+03 1.595930000000000064e+03 1.642059999999999945e+03 2.165780000000000200e+03 1.869769999999999982e+03 2.346730000000000018e+03 2.430159999999999854e+03
4.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.218779999999999973e+03 8.402100000000000364e+02 1.325130000000000109e+03 1.578069999999999936e+03 1.512720000000000027e+03 1.752549999999999955e+03 1.717990000000000009e+03
4.250000000000000000e+00 1.030000000000000027e+00 9.899999999999999911e-01 1.026519999999999982e+03 8.038600000000000136e+02 1.199970000000000027e+03 1.617410000000000082e+03 1.325660000000000082e+03 1.675480000000000018e+03 1.895140000000000100e+03
4.500000000000000000e+00 2.770000000000000018e+00 9.899999999999999911e-01 8.182100000000000364e+02 5.278300000000000409e+02 9.449600000000000364e+02 1.360710000000000036e+03 1.043740000000000009e+03 1.250809999999999945e+03 1.561029999999999973e+03
4.750000000000000000e+00 1.010000000000000009e+00 9.899999999999999911e-01 4.943399999999999750e+02 2.913000000000000114e+02 6.910700000000000500e+02 1.491250000000000000e+03 9.767899999999999636e+02 1.315920000000000073e+03 1.794930000000000064e+03
5.000000000000000000e+00 1.370000000000000107e+00 9.899999999999999911e-01 3.722599999999999909e+02 2.911299999999999955e+02 5.602000000000000455e+02 1.099640000000000100e+03 6.058700000000000045e+02 1.002850000000000023e+03 1.424349999999999909e+03
5.250000000000000000e+00 1.070000000000000062e+00 9.899999999999999911e-01 2.969900000000000091e+02 2.735799999999999841e+02 6.131499999999999773e+02 1.126170000000000073e+03 6.801499999999999773e+02 9.662200000000000273e+02 1.232210000000000036e+03
5.500000000000000000e+00 1.050000000000000044e+00 9.899999999999999911e-01 2.333899999999999864e+02 2.217800000000000011e+02 4.439100000000000250e+02 1.035940000000000055e+03 4.679700000000000273e+02 7.435099999999999909e+02 1.145819999999999936e+03
5.750000000000000000e+00 1.879999999999999893e+00 9.899999999999999911e-01 1.694399999999999977e+02 1.579000000000000057e+02 3.635099999999999909e+02 9.786900000000000546e+02 5.425700000000000500e+02 7.801799999999999500e+02 9.910000000000000000e+02
6.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.026599999999999966e+02 9.426999999999999602e+01 3.084700000000000273e+02 7.525599999999999454e+02 3.545699999999999932e+02 4.875500000000000114e+02 7.929400000000000546e+02
6.250000000000000000e+00 1.080000000000000071e+00 9.899999999999999911e-01 1.145400000000000063e+02 1.240799999999999983e+02 2.911100000000000136e+02 9.383200000000000500e+02 4.752799999999999727e+02 8.652200000000000273e+02 8.846599999999999682e+02
6.500000000000000000e+00 1.000000000000000000e+00 9.899999999999999911e-01 8.487999999999999545e+01 5.892000000000000171e+01 1.651699999999999875e+02 7.200199999999999818e+02 2.423700000000000045e+02 4.582699999999999818e+02 6.309099999999999682e+02
6.750000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 6.651000000000000512e+01 6.615999999999999659e+01 1.548199999999999932e+02 7.024600000000000364e+02 2.030099999999999909e+02 6.244199999999999591e+02 5.964099999999999682e+02
7.000000000000000000e+00 1.020000000000000018e+00 9.899999999999999911e-01 5.482999999999999829e+01 4.625999999999999801e+01 1.335300000000000011e+02 5.793099999999999454e+02 1.635399999999999920e+02 5.551900000000000546e+02 4.914300000000000068e+02
7.250000000000000000e+00 1.000000000000000000e+00 9.899999999999999911e-01 4.982999999999999829e+01 3.781000000000000227e+01 1.222999999999999972e+02 4.410199999999999818e+02 1.610500000000000114e+02 4.675299999999999727e+02 4.405199999999999818e+02
7.500000000000000000e+00 1.060000000000000053e+00 9.899999999999999911e-01 6.000000000000000000e+01 3.960999999999999943e+01 1.270499999999999972e+02 5.519800000000000182e+02 2.809599999999999795e+02 6.293300000000000409e+02 4.743100000000000023e+02
7.750000000000000000e+00 6.690000000000000391e+00 9.899999999999999911e-01 6.423999999999999488e+01 4.803000000000000114e+01 1.262000000000000028e+02 5.263600000000000136e+02 1.651999999999999886e+02 6.398999999999999773e+02 4.941899999999999977e+02
8.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 3.392000000000000171e+01 1.964000000000000057e+01 7.856999999999999318e+01 5.184400000000000546e+02 1.019800000000000040e+02 6.044800000000000182e+02 4.771800000000000068e+02
8.250000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.875000000000000000e+01 1.290000000000000036e+01 6.831000000000000227e+01 4.252500000000000000e+02 9.350000000000000000e+01 3.948100000000000023e+02 4.124100000000000250e+02
8.500000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.982999999999999829e+01 1.810999999999999943e+01 7.265999999999999659e+01 3.743100000000000023e+02 1.021299999999999955e+02 2.379799999999999898e+02 2.996100000000000136e+02
8.750000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.200000000000000000e+01 6.299999999999999822e+00 4.113000000000000256e+01 1.831200000000000045e+02 7.615000000000000568e+01 1.445699999999999932e+02 3.084700000000000273e+02
9.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 5.660000000000000142e+00 2.990000000000000213e+00 2.532999999999999829e+01 1.358300000000000125e+02 7.103000000000000114e+01 1.359799999999999898e+02 2.781700000000000159e+02
9.250000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 7.549999999999999822e+00 3.830000000000000071e+00 2.030999999999999872e+01 1.198599999999999994e+02 4.602000000000000313e+01 9.962000000000000455e+01 1.917800000000000011e+02
9.500000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 6.200000000000000178e+00 6.280000000000000249e+00 2.092999999999999972e+01 1.307899999999999920e+02 4.867000000000000171e+01 1.227000000000000028e+02 2.513000000000000114e+02
9.750000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 2.830000000000000071e+00 2.649999999999999911e+00 6.469999999999999751e+00 9.112000000000000455e+01 2.467999999999999972e+01 8.598000000000000398e+01 1.529600000000000080e+02
1.000000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 7.118000000000000682e+01 7.131999999999999318e+01 1.034899999999999949e+02 2.032899999999999920e+02 1.346399999999999864e+02 2.151800000000000068e+02 2.780299999999999727e+02
1.025000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 4.139999999999999680e+00 2.500000000000000000e+00 1.508000000000000007e+01 8.376000000000000512e+01 2.817000000000000171e+01 9.526999999999999602e+01 1.938499999999999943e+02
1.050000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.036999999999999922e+01 1.782000000000000028e+01 1.243999999999999950e+01 8.421999999999999886e+01 3.278000000000000114e+01 9.089000000000000057e+01 2.084600000000000080e+02
1.075000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 2.850000000000000089e+00 1.284999999999999964e+01 1.033000000000000007e+01 7.554999999999999716e+01 2.253000000000000114e+01 7.021999999999999886e+01 2.152899999999999920e+02
1.100000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 8.160000000000000142e+00 2.460999999999999943e+01 1.657999999999999829e+01 1.570099999999999909e+02 4.404999999999999716e+01 1.521800000000000068e+02 4.198000000000000114e+02
1.125000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 6.370000000000000107e+00 3.176000000000000156e+01 1.976999999999999957e+01 1.178799999999999955e+02 5.018999999999999773e+01 1.454000000000000057e+02 4.128299999999999841e+02
1.150000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 1.303999999999999915e+01 2.598999999999999844e+01 1.063000000000000078e+01 1.717000000000000171e+01 2.087000000000000099e+01 2.510000000000000142e+01 5.464000000000000057e+01
1.175000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.020000000000000018e+00 1.790000000000000036e+00 1.399999999999999911e+00 6.200000000000000178e+00 1.580000000000000071e+00 1.750000000000000000e+00
1.200000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.020000000000000018e+00 1.149999999999999911e+00 1.540000000000000036e+00 1.590000000000000080e+00 3.819999999999999840e+00 1.699999999999999956e+00 1.350000000000000089e+00
1.225000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 2.220000000000000195e+00 3.020000000000000018e+00 6.919999999999999929e+00 1.315000000000000036e+01 8.880000000000000782e+00 1.689000000000000057e+01 1.219999999999999929e+01
1.250000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 3.080000000000000071e+00 7.259999999999999787e+00 1.290000000000000036e+01 1.418999999999999950e+01 2.153000000000000114e+01 1.714000000000000057e+01 9.587000000000000455e+01
1.275000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 4.450000000000000178e+00 5.740000000000000213e+00 6.629999999999999893e+00 7.530000000000000249e+00 5.099999999999999645e+00
1.300000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 3.770000000000000018e+00 1.129999999999999893e+00 3.569999999999999840e+00 7.754999999999999716e+01
1.325000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.639999999999999902e+00 9.899999999999999911e-01 3.830000000000000071e+00 1.010000000000000009e+00 1.072000000000000064e+01
1.350000000000000000e+01 1.000000000000000000e+00 9.899999999999999911e-01 9.899999999999999911e-01 1.110000000000000098e+00 1.010000000000000009e+00 1.850000000000000089e+00 1.459999999999999964e+00 5.509999999999999787e+00 4.152000000000000313e+01
1.375000000000000000e+01 1.010000000000000009e+00 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.310000000000000053e+00 2.549999999999999822e+00 1.275999999999999979e+01 9.410000000000000142e+00 9.326000000000000512e+01
1.400000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.100000000000000089e+00 1.540000000000000036e+00 1.500000000000000000e+00 2.390000000000000124e+00 1.543999999999999950e+01
1.425000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 5.570000000000000284e+00 1.030000000000000071e+01 8.740000000000000213e+00 8.039999999999999147e+00 9.550000000000000711e+00 8.570000000000000284e+00 4.550999999999999801e+01
1.450000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.360000000000000098e+00 5.709999999999999964e+00 6.950000000000000178e+00 2.578000000000000114e+01 2.085000000000000142e+01 3.574000000000000199e+01 6.531999999999999318e+01
1.475000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 1.459999999999999964e+00 1.270000000000000018e+00 3.129999999999999893e+00 9.699999999999999289e+00
1.500000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.730999999999999872e+01 1.651000000000000156e+01 3.865999999999999659e+01 4.214999999999999858e+01 3.995000000000000284e+01 6.365999999999999659e+01
1.525000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.700000000000000178e+00 3.370000000000000107e+00 2.299999999999999822e+00 5.780000000000000249e+00 2.450000000000000178e+00 8.630000000000000782e+00
1.550000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.090000000000000080e+00 9.899999999999999911e-01 1.149999999999999911e+00 1.208999999999999986e+01
1.575000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 2.819999999999999840e+00 1.090000000000000080e+00 3.529999999999999805e+00 5.386999999999999744e+01
1.600000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 1.729999999999999982e+00 2.589999999999999858e+00 1.810000000000000053e+00 3.709999999999999964e+00
1.625000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 8.289999999999999147e+00 6.589999999999999858e+00 8.109999999999999432e+00 7.830000000000000071e+00 8.220000000000000639e+00 1.227999999999999936e+01
1.650000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.939999999999999947e+00 3.819999999999999840e+00 7.280000000000000249e+00 6.459999999999999964e+00 9.669999999999999929e+00 5.232999999999999829e+01
1.675000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.109999999999999876e+00 6.519999999999999574e+00 2.379999999999999893e+00 1.233999999999999986e+01 5.210999999999999943e+01
1.700000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.052999999999999936e+01 1.040000000000000036e+00 1.016000000000000014e+01 1.953000000000000114e+01
1.725000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 1.570000000000000062e+00 9.899999999999999911e-01 3.589999999999999858e+00 7.190000000000000391e+00
1.750000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.389999999999999902e+00 2.062999999999999901e+01 2.812000000000000099e+01 2.571000000000000085e+01 3.645000000000000284e+01 3.069999999999999929e+01 2.978999999999999915e+01
1.775000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.090000000000000080e+00 1.199999999999999956e+00 1.110000000000000098e+00 1.020000000000000018e+00 3.020000000000000018e+00 7.295999999999999375e+01
1.800000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.320000000000000062e+00 9.899999999999999911e-01 1.479999999999999982e+00 4.860000000000000320e+00
1.825000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.639999999999999680e+00 3.689999999999999947e+00 8.320000000000000284e+00 7.440000000000000391e+00 9.630000000000000782e+00 1.377999999999999936e+01
1.850000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.250000000000000000e+00 2.180000000000000160e+00 9.720000000000000639e+00 8.089999999999999858e+00 1.658999999999999986e+01 2.700000000000000000e+01
1.875000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.859999999999999876e+00 2.129999999999999893e+00 5.629999999999999893e+00 6.706999999999999318e+01
1.900000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.050000000000000044e+00 2.669999999999999929e+00 2.339999999999999858e+00 5.700000000000000178e+00 1.042999999999999972e+01
1.925000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.659999999999999920e+00 9.899999999999999911e-01 6.209999999999999964e+00 1.014000000000000057e+01
1.950000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 3.259999999999999787e+00 8.339999999999999858e+00
1.975000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.659999999999999920e+00 6.290000000000000036e+00
2.000000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.090000000000000080e+00 1.830000000000000071e+00 1.250000000000000000e+00 3.370000000000000107e+00 6.132999999999999829e+01
2.025000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.300000000000000044e+00 9.019999999999999574e+00 2.689999999999999947e+00 8.939999999999999503e+00 3.449000000000000199e+01
2.050000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.830000000000000071e+00 1.066000000000000014e+01 1.148000000000000043e+01 2.623999999999999844e+01 4.071999999999999886e+01
2.075000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.020000000000000018e+00 9.419999999999999929e+00 2.910000000000000142e+00 1.275000000000000000e+01 2.094000000000000128e+01
2.100000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.060000000000000053e+00 1.350000000000000089e+00 2.930000000000000160e+00 9.349999999999999645e+00 1.712999999999999901e+01
2.125000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 5.509999999999999787e+00 2.019000000000000128e+01
2.150000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.209999999999999964e+00 4.825000000000000000e+01
2.175000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.239999999999999991e+00 1.429999999999999938e+00 6.000000000000000000e+00 1.771999999999999886e+01
2.200000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.030000000000000027e+00 9.899999999999999911e-01 2.770000000000000018e+00 1.323000000000000043e+01
2.225000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.040000000000000036e+00 3.169999999999999929e+00 1.949999999999999956e+00 5.139999999999999680e+00 1.680999999999999872e+01
2.250000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.040000000000000036e+00 1.260000000000000009e+00 1.659999999999999920e+00 2.479999999999999982e+00 1.041000000000000014e+01 1.630000000000000071e+01
2.275000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.529999999999999805e+00 1.729999999999999982e+00 4.459999999999999964e+00 6.870000000000000107e+00 1.014000000000000057e+01
2.300000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.040000000000000036e+00 9.919999999999999929e+00 7.571999999999999886e+01
2.325000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.139999999999999902e+00 5.610000000000000320e+00 2.605999999999999872e+01
2.350000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 1.959999999999999964e+00 1.165000000000000036e+01
2.375000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 1.060000000000000053e+00 7.120000000000000107e+00
2.400000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.100000000000000089e+00 8.529999999999999361e+00
2.425000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 9.899999999999999911e-01 2.000000000000000000e+00 2.982999999999999829e+01
2.450000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.399999999999999911e+00 3.478999999999999915e+01
2.475000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.050000000000000044e+00 1.290000000000000036e+00 1.184999999999999964e+01
2.500000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.330999999999999872e+01
2.525000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.060000000000000053e+00 1.040000000000000036e+00 1.280000000000000027e+00 1.120000000000000107e+00 1.091000000000000014e+01 1.100000000000000000e+01
2.550000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.370000000000000107e+00 4.019999999999999574e+00 1.469999999999999973e+00 9.899999999999999911e-01 1.379999999999999893e+00 1.070000000000000062e+00 8.859999999999999432e+00
2.575000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 1.010000000000000009e+00 9.179999999999999716e+00 6.669999999999999929e+00 3.520000000000000018e+00 3.560000000000000053e+00 4.679999999999999716e+00 1.910000000000000142e+01
2.600000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 2.240000000000000213e+00 9.949999999999999289e+00
2.625000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.159999999999999920e+00 1.209999999999999964e+00 4.540000000000000036e+00 2.939999999999999858e+01
2.650000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00 3.770000000000000018e+00 2.910000000000000142e+01
2.675000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.469999999999999973e+00 1.110999999999999943e+01
2.700000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.250000000000000000e+00 9.899999999999999911e-01 4.849000000000000199e+01 3.218700000000000045e+02
2.725000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 3.603999999999999915e+01 1.551299999999999955e+02
2.750000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 4.540000000000000036e+00 1.150999999999999979e+01
2.775000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.800000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.825000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.850000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.080000000000000071e+00
2.875000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.900000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 1.000000000000000000e+00
2.925000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.950000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
2.975000000000000000e+01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01 9.899999999999999911e-01
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> VelodyneData/power_eval/last/Adv_10number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,3.210000000000000000e+02
2.000000000000000000e+00,4.710000000000000000e+02
3.000000000000000000e+00,1.048000000000000000e+03
4.000000000000000000e+00,2.595000000000000000e+03
5.000000000000000000e+00,6.638000000000000000e+03
6.000000000000000000e+00,8.452000000000000000e+03
7.000000000000000000e+00,1.330500000000000000e+04


==> VelodyneData/power_eval/last/Adv_20number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.225000000000000000e+03
2.000000000000000000e+00,1.695000000000000000e+03
3.000000000000000000e+00,3.756000000000000000e+03
4.000000000000000000e+00,5.716000000000000000e+03
5.000000000000000000e+00,1.117300000000000000e+04
6.000000000000000000e+00,1.928300000000000000e+04
7.000000000000000000e+00,2.443900000000000000e+04


==> VelodyneData/power_eval/last/Adv_30number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.041000000000000000e+03
2.000000000000000000e+00,2.557000000000000000e+03
3.000000000000000000e+00,6.131000000000000000e+03
4.000000000000000000e+00,6.108000000000000000e+03
5.000000000000000000e+00,2.248800000000000000e+04
6.000000000000000000e+00,2.096300000000000000e+04
7.000000000000000000e+00,2.568200000000000000e+04


==> VelodyneData/power_eval/last/Adv_40number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,3.047000000000000000e+03
2.000000000000000000e+00,4.648000000000000000e+03
3.000000000000000000e+00,8.907000000000000000e+03
4.000000000000000000e+00,1.502800000000000000e+04
5.000000000000000000e+00,2.638600000000000000e+04
6.000000000000000000e+00,2.453400000000000000e+04
7.000000000000000000e+00,2.630700000000000000e+04


==> VelodyneData/power_eval/last/Clear_1500number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.166000000000000000e+04
2.000000000000000000e+00,1.645000000000000000e+04
3.000000000000000000e+00,2.147800000000000000e+04
4.000000000000000000e+00,2.535000000000000000e+04
5.000000000000000000e+00,2.983200000000000000e+04
6.000000000000000000e+00,2.876400000000000000e+04
7.000000000000000000e+00,2.680900000000000000e+04


==> VelodyneData/power_eval/last/Rad_10number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.340000000000000000e+02
2.000000000000000000e+00,5.370000000000000000e+02
3.000000000000000000e+00,9.120000000000000000e+02
4.000000000000000000e+00,2.525000000000000000e+03
5.000000000000000000e+00,2.975000000000000000e+03
6.000000000000000000e+00,1.838000000000000000e+03
7.000000000000000000e+00,1.250000000000000000e+03


==> VelodyneData/power_eval/last/Rad_20number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.141000000000000000e+03
2.000000000000000000e+00,1.966000000000000000e+03
3.000000000000000000e+00,3.445000000000000000e+03
4.000000000000000000e+00,5.764000000000000000e+03
5.000000000000000000e+00,1.752600000000000000e+04
6.000000000000000000e+00,2.133200000000000000e+04
7.000000000000000000e+00,2.302500000000000000e+04


==> VelodyneData/power_eval/last/Rad_30number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,3.336000000000000000e+03
2.000000000000000000e+00,5.104000000000000000e+03
3.000000000000000000e+00,1.044500000000000000e+04
4.000000000000000000e+00,1.473000000000000000e+04
5.000000000000000000e+00,2.300400000000000000e+04
6.000000000000000000e+00,2.591100000000000000e+04
7.000000000000000000e+00,2.691600000000000000e+04


==> VelodyneData/power_eval/last/Rad_40number_max.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,3.751000000000000000e+03
2.000000000000000000e+00,6.072000000000000000e+03
3.000000000000000000e+00,9.155000000000000000e+03
4.000000000000000000e+00,1.406600000000000000e+04
5.000000000000000000e+00,2.672900000000000000e+04
6.000000000000000000e+00,2.914600000000000000e+04
7.000000000000000000e+00,2.912500000000000000e+04


==> ibeo_lidar_plot/advection_5.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
11,0.74,5.05,0.212132034355964,5.3,0.14142135623731
16.31,1.21,8.85,0.0707106781186545,8.1,0.141421356237309
22.87,1.78,12.25,0.494974746830583,11.15,0.636396103067893
24.28,1.73,13.2,2.68700576850889,13.35,0.353553390593274
28.67,2.01,12.3,0.565685424949237,14.35,0.777817459305202
34.96,1.63,19.8,0.565685424949239,19.8,0.707106781186548
35.73,5.25,16.75,4.59619407771256,15.25,2.75771644662754
44.41,1.36,20.5,0.282842712474618,19.85,0.777817459305201
45.12,6.21,20.1,0.565685424949239,19.2,0.141421356237309


==> ibeo_lidar_plot/advection_50.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
10.74,0.81,4.85,0.353553390593274,5.4,0
15.8,0.83,8.9,0.282842712474619,8.55,0.0707106781186545
21.58,2.1,14.15,2.050609665441,13.15,1.90918830920367
24.94,1.73,14.35,0.353553390593274,13.75,0.353553390593274
25.27,1.27,15.75,0.0707106781186558,15,0.282842712474618
33.27,3.27,19.35,0.353553390593274,18.4,0.565685424949239
35.99,1.22,21.5,0,20.65,0.212132034355965
43.6,2.03,21.5,0,21.5,0
48.19,2.56,21.5,0,21.5,0


==> ibeo_lidar_plot/advection_90.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
11.07,0.79,4.95,0.0707106781186545,5.55,0.353553390593274
16.02,1.12,8.3,0.565685424949237,8.35,0.212132034355965
20.56,2.41,12.8,0.424264068711928,12.5,0.707106781186548
25.81,2.55,15.1,0.424264068711928,14.85,0.353553390593274
27.41,1.11,17.65,0.0707106781186533,17.4,0.141421356237309
34.97,3.61,21.5,0,21.5,0
36.46,0.93,21.5,0,20.15,0.212132034355965
42.69,1.88,21.5,0,21.5,0
43.47,3.52,21.5,0,21.5,0


==> ibeo_lidar_plot/radiation_5.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
10,0,3.8,0.424264068711928,3.8,0.141421356237309
11.82,0.38,4.2,0,3.5,0
15.49,1.03,9.45,0.919238815542511,10.1,0.141421356237309
22.26,1.4,14.35,1.20208152801713,13.7,1.27279220613578
26.07,1.8,12.35,1.90918830920367,10.25,0.353553390593274
29.93,1.7,20.35,0.919238815542512,20.45,0.919238815542512
35.99,1.39,19.25,0.212132034355962,13.85,1.62634559672906
39.12,2.07,20.5,0.707106781186548,21.05,0.212132034355965
43.95,2,21.15,0.0707106781186533,21.35,0.212132034355965
50.46,4.57,21.5,0,20.4,0

==> ibeo_lidar_plot/radiation_50.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
11.33,0.59,4.7,0,4.4,0
11.51,0.5,4.3,0,4,0
18.09,1.1,10.85,0.0707106781186545,11.65,0.0707106781186545
23.63,1.26,17.35,0.494974746830583,15.85,0.919238815542512
26.37,2.13,14.65,1.06066017177982,13.85,1.34350288425444
29.69,0.88,20.45,0.494974746830583,20.4,0.282842712474621
34.1,0.93,21.5,0,21.5,0
37.72,3.38,20.05,0.777817459305203,19.35,1.34350288425444
45.94,1.52,21.5,0,21.5,0
47.65,5.6,21.5,0,21.5,0

==> ibeo_lidar_plot/radiation_90.txt <==
mean_vis,std_vis,lux_mean,lux_std,luxhd_mean,luxhd_std
11.36,0.64,4.95,0.0707106781186545,5.45,0.212132034355964
12.2,0.65,4.35,0.0707106781186551,4.55,0.0707106781186545
18.27,0.83,13.45,0.636396103067893,12.85,0.636396103067893
23.61,1,16.95,0.0707106781186558,16.15,0.636396103067894
25.47,1.99,14.3,0.707106781186548,14.15,0.494974746830583
30.59,1.06,21.5,0,20.95,0.636396103067892
35.65,0.97,21.5,0,21.5,0
37.83,3.51,21.5,0,21.5,0
43.8,2.75,21.5,0,21.5,0
43.88,3.32,21.5,0,21.5,0

